Trinary Tools for Continuously Valued Binary Classifiers

Classification methods for binary (yes/no) tasks often produce a continuously valued score. Machine learning practitioners must perform model selection, calibration, discretization, performance assessment, tuning, and fairness assessment. Such tasks involve examining classifier results, typically using summary statistics and manual examination of details. In this paper, we provide an interactive visualization approach to support such continuously-valued classifier examination tasks. Our approach addresses the three phases of these tasks: calibration, operating point selection, and examination. We enhance standard views and introduce task-specific views so that they can be integrated into a multi-view coordination (MVC) system. We build on an existing comparison-based approach, extending it to continuous classifiers by treating the continuous values as trinary (positive, unsure, negative) even if the classifier will not ultimately use the 3-way classification. We provide use cases that demonstrate how our approach enables machine learning practitioners to accomplish key tasks.

==> changes.txt <==
Summary of Changes (paper order, see also tracked changes version):

1. Abstract: generally re-written to focus more on the more focused story.

2. Intro: generally re-written to make clearer who the target audience is, and how this approach fits their needs and differs from standard practice.

3. Intro Example: we decided to keep it, since it introduces the problem. It has been tightened to be more about introducing the problem, than all of the details of the system.

4. Background/Related Work: made more focused (as requested)

5. Section 3: re-written to be more about the tasks and why our approach supports it, and to better explain why/how this work builds on prior work. Be clear why there are so many views.

6. Figures: all improved to be clearer. They benefit from being full-column in journal format.

7. Clearer about defining the terms that may not be familiar to the reviewer. (e.g., Calibration)

8. Clearer that we include standard practice and extend.

9. Overhaul of sampling section 4.3 to make clear the standard practice it supports, and why it is important.

10. Add scatterplot view figure.

11. Use cases explain what they are trying to show.

12. Discussion re-worked and tightened.

13. Conclusion to re-emphasize the novelty. 





==> de-outline.txt <==
3-redux

3-1. Aggregate tasks with existing methods, leads to more focused analysis

3-2. challenge: enhance range of tools used for aggregate to better support comparison gorup operations by XYZ; address by enhance and add select/compare

3-3. Boxer does select and compare, only for discrete choice

3-4. Continuous requires tasks: new views for tasks, extend select and compare

3-4. necessarily need lots of views

1-intro-new

1. generic tasks, usually scripting
2. binary classifiers; continuous; rejection; trinary; calibration; operating points; human judgment; 
3. approach: generic, enhance comparison-based approach
4. target audience
5. examinbe results; key idea trinary; even if not used for rejection
6. contribution=approach, summaries extended, coordination; trinary

 

==> reviews.txt <==
Dear Michael Gleicher,

Congratulations! We are delighted to inform you that your paper

9591: Trinary tools for Continuously Valued Binary Classifiers

has been **conditionally** accepted to PacificVis 2022 Visualization Meets AI Workshop. 

To ensure the final acceptance, please make sure that you address the required changes, following the review comments and suggestions when preparing your second-round submission. We encourage you to take all comments of reviewers seriously and use them to improve your paper.

Please also provide a cover letter in which you describe how you addressed the reviewers' comments, focusing on the summary comments and suggestions. In the second round review, we will verify whether the changes you made are satisfactory. If we do not think that you have adequately addressed the comments raised by the reviewers, your submission may get declined during this stage.

Please directly submit your revision (along with any supplemental materials) to PCS via https://new.precisionconference.com/vgtc by

*** February 18, 2022, 11:59 pm Pacific Time (PDT/PST) ***.

Please feel free to let us know if you have any questions, and we look forward to receiving your revised manuscript. 

Congratulations on the conditionally accepted work!


Takanori Fujiwara and Junpeng Wang
PacificVis 2022 Visualization Meets AI Workshop



----------------------------------------------------------------

coordinator review
score 4/5

  Summary Review Text

    This manuscript receives scores of 4, 4, and 4. The reviewers found that this work
    provides a solid contribution and useful tools with well-designed visualizations
    and interactions. For the second-round submission, please consider addressing the
    points listed below (including other comments from the reviewers):

    1. Improve the presentation, such as the contribution claims, motivating
    scenarios, content structure, and connection of views and tasks (R1, R2, R3)
    2. Consider providing typical workflows (R2, R3)
    3. Discuss uncertainty analysis (R2)

  Summary Rating

    Probably accept: I would argue for accepting this paper.

  Rating

    Probably accept: I would argue for accepting this paper.

  Expertise

    Expert

  The Review

    This paper presents an exploratory analysis toolbox for binary classifiers w/
    continuous scores. This tool is built upon the idea of trinary analysis by
    dividing continuous prediction scores into as trinary (positive, unsure,
    negative). With this basic assumption, this tool covers main model evaluation
    tasks and demonstrate the usage of this tool w/ extensive datasets and cases.
    Overall, this is a solid work w/ timely contributions to apply interactive
    visualization for ML model development.

    Pros
    + a timely research efforts of unitizing interactive visualization for ML model
    dev and assessments
    + a trinary analysis for binary classifiers
    + rich model performance / metric analysis tools to support a wide range model
    evaluation tasks
    + extensive use cases 

    Cons / improvements
    - The presentation can be improved. The paper is a bit hard to follow as much
    condense content is presented w/o much structure. Specifically,
    a). The contributions can be stated more clearly in the introduction part. In the
    introduction part, the paper can  strengthen the contributions by not just
    mentioning the extension to continuous prediction scores on top of previous work
    Boxer, but also emphasizing the more extensive evaluation metrics proposed in this
    work. In the current version, these contributions are  hidden in section 3.
    b). Explicitly state and structure the design tasks in section 3 with some
    bulletin points.  It is hard to follow the descriptive content in the current
    presentation
    c). Provide insight-driven explanation for different performance analytic tools.
    The paper is quite heavy for various types of performance metrics, and the current
    description focuses on how it works, but lacks of the concrete insights for these
    tools. For example, it is hard to understand how to use uncertainty map, what
    insights we can have with the uncertainty map, how to select the appropriate
    upper/lower thresholds.

    - Some typical analytic workflows are desirable. Although this tool provides a
    wide range of performance analysis components, it is quite burdensome to explore
    these components. It would be great to provide some typical workflows targeting at
    model analysis tasks, e.g. model selection, threshold selection etc.

    - Visual coding for selection/comparison can be improved. It takes me quite
    efforts to understand the visual encodings of the two selections. The trouble is
    how to locate the selection of the original data slice. One possible improvement
    is to encode the original selection with highlighted contours of the selected
    bars/circles.  Also, it is not clear how to extend this multiple selection.

    - Discuss uncertainty analysis. The assumption of dividing continuous prediction
    scores into as trinary (positive, unsure, negative) is to treat the middle range
    of prediction scores as high uncertainty scores. However, this is not also the
    case, especially for deep learning models. Uncertainty analysis for deep learning
    models is a trending topic, and I am curious how this framework can also cover
    these recent research efforts.

----------------------------------------------------------------

committee member review
score 4/5

  Rating

    Probably accept: I would argue for accepting this paper.

  Expertise

    Expert

  The Review

    This work introduces an integrated visual analytics tool for exploring binary
    classifiers. The tool addresses several common tasks, such as model selection,
    calibration, discretization, performance assessment, tuning, and fairness
    assessment.

    Strengths:

    1. The interactions and design in this work quite clean. Visual encodings are
    unified to reduce the mental burden of users. The whole work is similar to a
    useful configurable dashboard. I might suggest to open-source the tool and make
    bigger impact.

    2. The scalability is quite good for this tool. As explained by the authors, for
    output (y) side. Binary classifiers and aggregated values contribute to the good
    scalability. For x, the only obstacle is the in-browser implementation.

    Weaknesses:

    1. The derivation od target tasks are scattered in the paper. I might suggest
    having a separate section to discuss, why these tasks are important? A good
    example + source is the questionnaire in Squares.

    2. It is not clear, how the provided views and tasks are connected. I might
    suggest a table to describe the relations among task, view and application (as in
    the video).

    3. The use cases + the video well demonstrates the usefulness of the tool

    Minor presentation issue:

    (1) "We prefer a calibrated classifier" needs justification.

    (2) "This can complement approaches where users model their preferences with cost
    functions and to build reliable models of how costs over testing data generalize"
    Grammer error

----------------------------------------------------------------

committee member review
score 4/5

  Rating

    Probably accept: I would argue for accepting this paper.

  Expertise

    Knowledgeable

  The Review

    This paper proposes a visual analysis system to support trinary analysis for
    continuously-valued binary classifiers. Based on a comprehensive analysis of
    possible tasks for machine learning practitioners, the authors design a suite of
    visualization methods that reflects multiple aspects of a binary classifier, where
    the uncertain decisions are assessed in all the steps.

    Strengths of this work:
    - Tackled a very interesting problem in classification: How do we handle “unsure”
    predictions from classifiers?
    - A detailed specification of motivation and requirements

    Weaknesses of this work:
    - The system features 11 views (according to Figure 1), which may lead to
    confusion in practical uses.

    Comments:
    - The research challenge of this work is properly addressed in Sec. 1, where an
    initial example is provided right after the introduction. Although the authors
    mentioned that this example is for introducing the key concepts in the approach, I
    consider that this example could still be difficult to follow, since the
    motivations, requirements, and functions of the components in the system are
    described in Sec. 3 and 4. The authors may consider using this example to
    illustrate why existing solutions are limited, and how CBoxer can improve this.

    - Another major issue is that there are many views (11 according to Figure 1). The
    users may be confused without the guidance of a clear workflow. It is strongly
    suggested to provide several recommendations on workflows in the system, e.g., the
    order of the views and interactions the users should check for a specific task.

----------------------------------------------------------------


